Synchronous Multistep Predictive Spectral Control of the Switching Distortion in DC--DC Converters

In automotive power electronics, distortion and electromagnetic interference (EMI) generated by the switching action of power semiconductors can be a significant challenge for the design of a compact, lightweight vehicle. As semiconductor switching frequencies increase, e.g., through the introduction of new materials, such as gallium nitride and silicon carbide, this problem becomes more severe. We present a control scheme for an automotive dc-to-dc converter that reduces the EMI generated by shaping switching distortion predictively at the run time. The multistep model-predictive control scheme chooses the subsequent switching state that optimizes the output spectrum according to predefined criteria. To achieve real-time operation, it evaluates the possible switching state candidates for the next modulation step without explicitly solving a single Fourier transform. In addition, the switching rate and voltage ripple are controlled in a single unified control law. We present and experimentally validate that the control scheme can indeed run at real time already with currently available mid-range hardware. The results demonstrate that the largest spectral peak of the switching distortion can be decreased by 48 dB compared to conventional pulse-width modulation. Furthermore, spectral gaps can be implemented in the output distortion and altered in real-time, allowing certain frequency bands -- e.g., bands used by other sensitive electronics such as sensors, communication busses, or tuners -- to be kept free of EMI from the converter's switching actions.

==> Figures/Inkscape/Switch_zoom.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Switch_zoom.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.66319455bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62887379)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Switch_zoom.pdf}}%
    \put(0.24452637,0.60739963){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\Vl\end{tabular}}}}%
    \put(0.49007789,0.54046866){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\frac{\Vo}{\Vi}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Switch_zoom.pdf}}%
    \put(0.82609896,0.39596139){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Sw{x}=1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Switch_zoom.pdf}}%
    \put(0.08457891,0.0902835){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Switch_zoom.pdf}}%
    \put(0.08457891,0.21944466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Switch_zoom.pdf}}%
    \put(0.14492223,0.0049821){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$k = x-1$\end{tabular}}}}%
    \put(0.9446946,0.0049821){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$k = x$\end{tabular}}}}%
    \put(-0.0043131,0.34898284){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.26996128\unitlength}\raggedright Control scheme execution\end{minipage}}}}%
    \put(-0.0043131,0.05826361){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.2301711\unitlength}\raggedright Converter ouput \Sw{\kc}\end{minipage}}}}%
    \put(0.15343213,0.54943824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16518878\unitlength}\centering Output control\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Switch_zoom.pdf}}%
    \put(0.31544496,0.41125351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45985385\unitlength}\centering Calculate optimal \\ \Sw{x} (\ref{eq:costfun})\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Switch_zoom.pdf}}%
    \put(0.63764711,0.21727564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25188259\unitlength}\centering Output \Sw{x} at $k=x$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Switch_zoom.pdf}}%
    \put(0.54539973,0.05007278){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$1/\fc$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Switch_zoom.pdf}}%
    \put(0.07638043,0.44120995){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35484996\unitlength}\centering \Fw{}\\ $K_{\mathrm{sw}}$\\ \Js{}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/Inkscape/blockscshaltbild.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'blockscshaltbild.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{473.05429053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30319147)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{blockscshaltbild.pdf}}%
    \put(0.4583004,0.05175149){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Sw{x+1}=1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{blockscshaltbild.pdf}}%
    \put(0.4583004,0.00798339){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Sw{x+1}=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{blockscshaltbild.pdf}}%
    \put(0.91797723,0.12024185){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}min\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{blockscshaltbild.pdf}}%
    \put(0.71203389,0.19615722){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\lambda_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{blockscshaltbild.pdf}}%
    \put(0.71124026,0.12198499){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\lambda_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{blockscshaltbild.pdf}}%
    \put(0.29626183,0.12187033){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$ e^{-\tau\kc}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{blockscshaltbild.pdf}}%
    \put(0.40650444,0.12028766){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}DFT\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{blockscshaltbild.pdf}}%
    \put(0.0057773,0.14640375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10781004\unitlength}\centering Output control\end{minipage}}}%
    \put(0.38405517,0.22258158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18273549\unitlength}\centering Determine no. of switching events\end{minipage}}}%
    \put(0.65460128,0.05487122){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24353029\unitlength}\centering Output signal\\  $\Sw{x-\N:x}$\\ \end{minipage}}}%
    \put(0.3660315,0.35762343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2163678\unitlength}\raggedright \end{minipage}}}%
    \put(0.38767364,0.29521198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17524223\unitlength}\centering Ripple \\ minimization\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{blockscshaltbild.pdf}}%
    \put(0.30025963,1.61687522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20209097\unitlength}\raggedright \end{minipage}}}%
    \put(0.4736748,0.14644006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18352821\unitlength}\centering Spectrum filter\\ \G{}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/Inkscape/buckboost.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'buckboost.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.25776156bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61554858)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.95888441,0.15370852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{buckboost.pdf}}%
    \put(0.0658491,0.58268108){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.19999999}\smash{\begin{tabular}[t]{c}\SI{48}{\volt}\end{tabular}}}}%
    \put(0.64393133,0.5828321){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.19999999}\smash{\begin{tabular}[t]{c}DC-DC converter\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{buckboost.pdf}}%
    \put(0.18941733,1.2830057){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.492485\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{buckboost.pdf}}%
    \put(0.25690033,0.37128666){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.19999999}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0.25838941,0.32881562){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}control\end{tabular}}}}%
    \put(0.26050265,0.20794826){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.19999999}\smash{\begin{tabular}[t]{c}Spectral\end{tabular}}}}%
    \put(0.26199173,0.16547721){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}control\end{tabular}}}}%
    \put(4.38125354,3.8236398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10249839\unitlength}\raggedright \end{minipage}}}%
    \put(1.26708359,0.44252626){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25358246\unitlength}\raggedright \end{minipage}}}%
    \put(1.3723286,0.34473957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16076796\unitlength}\raggedright \end{minipage}}}%
    \put(0.71553829,0.42224097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45768575\unitlength}\centering \SI{12}{\volt}\\ Load\end{minipage}}}%
  \end{picture}%
\endgroup%

